Structural Embedding of Syntactic Trees for Machine Comprehension

Deep neural networks for machine comprehension typically utilizes only word or character embeddings without explicitly taking advantage of structured linguistic information such as constituency trees and dependency trees. In this paper, we propose structural embedding of syntactic trees (SEST), an algorithm framework to utilize structured information and encode them into vector representations that can boost the performance of algorithms for the machine comprehension. We evaluate our approach using a state-of-the-art neural attention model on the SQuAD dataset. Experimental results demonstrate that our model can accurately identify the syntactic boundaries of the sentences and extract answers that are syntactically coherent over the baseline methods.

==> emnlp17.txt <==
R1:
For the concern of design choices, we proposed two different approaches SECT and SEDT. SECT is based on constituent parse trees, which essentially encodes chunk information, such as NPs or VPs, mainly aiming to improve the boundary detection. SEDT is based on dependency parse trees, which focus on long term words relationships. For encoding the paths, we explored both LSTM models and CNN models.

For the concern of experimental results, both SECT and SEDT passed significance test (table 1), showing that improvements can be achieved by encoding tree information. One question is why the numbers for the BiDAF is lower than reported in the reference paper (Seo et al 2016). We used exactly the same code as Seo et al 2016. The difference is that the final ensemble model contains 5 single models, instead of 12 reported in their paper. The result of the single model is lower than reported because authors in the BIDAF paper ran more single models than our experiments, and the highest score is reported in their paper.  Since BiDAF doesn't have a fixed random seed, we cannot exactly reproduce the same score.  We emphasize that we adopt the same experimental settings for both BiDAF and SECT/SEDT, and re-run all the experiments by ourselves in the same environment to make a fair comparison. 

In Table 1, we set the syntactic sequence lengths to be 10.

For the concern of ordering, SECT encodes the syntactic path from a leaf node to its root, and each internal node in the path represents a constituent rather than a single word. For example, for the word "acts" in Fig.1, we have the syntactic path "acts->VBZ->VP->S". So the path doesn't have the sentence's natural ordering. SEDT indeed uses sentence's natural ordering to arrange nodes. For example, for the word "unit" in Fig.2, we order its children by the natural ordering and get the syntactic sequence "Conference, is, the, basic, organization". Table 3 compares the results with scrambled orderings.

R2:
For SEDT approach, we use the example in Figure 2 to clarify: the root is "unit", whose children include only the following words: "Conference", "is", "the", "basic", and "organization". Those children are arranged sequentially to form a path for encoding.

R3:
For the concern of experimental results, please see our response to R1. SEPOS is the setting of using POS tagging referred to line 442 and 476.  

=====
We thank reviewers for their valuable inputs. Here are the responses: 
R1:
1) The reviewer raised the concern about the design choice of the syntactic encoding. We have covered the discussion between our choice of syntactic encoding and other methods such as tree-LSTM in the related work section. The main benefit of our method is the ability to explicitly encode internal nodes in addition to structural information. We are happy to emphasize this point in the camera ready version.
2) The reviewer raised the concern about the discrepancies of experimental results of the BiDAF model between our paper and the original paper (Seo et al 2016). In our experiment, we use exactly the same implementation that is used by the BiDAF paper but executed by using 5 ensemble models instead of 12 and 40 mini-batches instead of 60. We chose this configuration to make it on par with the experiments of our models.
3) In Table 1, the length of syntactic sequence is set to be 10.
4) The reviewer is correct that the modeling of natural ordering is already included in the model using a bi-LSTM layer. We did illustrated the importance of 'ordering' in sec 4.4. However, this 'ordering' refers to the order of tree nodes for a specific word rather than the natural order of words within a sentence. We will emphasize this point in the camera ready version.  

R2: 
1) We appreciate the comments. We will add descriptions of the dataset, potential baseline models and additional examples in the camera ready paper. 
2) The reviewer raised question about the mechanism of SEDT. The root node will not be linked to the whole sentence since we are only using the direct descendants rather than all the descendants of root nodes. For example in Figure 2, if we take "unit" as the root node, its children include only the following direct descendants: "Conference", "is", "the", "basic", and "organization". In that case, syntactic sequences using different extracted trees will not have overlapped nodes. 

R3:


2) The reviewer requested clarifications on the POS method. The description of SEPOS is in lines 442 and 476. We will clarify and reorganize the descriptions of SEPOS in the camera ready paper. And to answer the reviewer's question, SEPOS is exactly equivalent to SECT with window of 1.
3) The reviewer mentioned prior work in embedding research. We have compared with some of the existing work as is indicated in 1) in R1. We will add additional discussions in the camera ready version.
4) The reviewer also pointed out several writing issues, we will fix each of them in the camera ready version. 


